The Multiband Emission of the two-component Gamma-Ray Burst jet influenced by progenitor winds within the Accretion Disk of Active Galactic Nuclei

Gamma-ray bursts (GRBs), both from merger of binary compact objects (short GRBs) and collapse of massive stars (long GRBs), are expected to occur in the dense environments, e.g., the accretion disk of active galactic nuclei (AGN). The propagating of GRB jets in such dense environment will result in multiband transients. Investigating the properties of these transients plays important roles in their identification, understanding the jet structure and constraining population of the star and compact object in AGN disks. In this work, we intend to study the propagation and emission of a two-component GRB jet (a fast narrow component and a wide slow one) in the AGN disk. We consider the influence of wind from the short and long GRB progenitors, which would reconstruct the surrounding density distribution and form a cavity in the AGN disk. We find that the long GRB jets will be choked, the dynamcis and the emission are resemble to the case without cavity. The cocoon breakout emission can be detected by EP and HXMT. For short GRBs, we expect a non-thermal afterglow emission from the narrow and wide jet (if it is more energetic than the narrow one) and a cocoon breakout emission from the choked wide jet, which can be monitored by EP and HXMT, respectively. Therefore, the joint observations by EP and HXMT might be helpful to distinguish the type of GRBs in the AGN disk and the jet components.

==> export-aastex.txt <==
\bibitem[Chen \& Dai(2023)]{2023arXiv231110518C} Chen, K. \& Dai, Z.-G.\ 2023, arXiv:2311.10518. doi:10.48550/arXiv.2311.10518
\bibitem[Morton et al.(2023)]{2023arXiv231016025M} Morton, S., Rinaldi, S., Torres-Orjuela, A., et al.\ 2023, arXiv:2310.16025. doi:10.48550/arXiv.2310.16025
\bibitem[Tagawa et al.(2023)]{2023arXiv231018392T} Tagawa, H., Kimura, S.~S., Haiman, Z., et al.\ 2023, arXiv:2310.18392. doi:10.48550/arXiv.2310.18392
\bibitem[Wang et al.(2023)]{2023SCPMA..6609512W} Wang, T., Liu, G., Cai, Z., et al.\ 2023, Science China Physics, Mechanics, and Astronomy, 66, 109512. doi:10.1007/s11433-023-2197-5
\bibitem[Li et al.(2023)]{2023ApJ...950..161L} Li, F.-L., Liu, Y., Fan, X., et al.\ 2023, \apj, 950, 161. doi:10.3847/1538-4357/acd2d1
\bibitem[Lei et al.(2023)]{2023RAA....23c5013L} Lei, L., Zhu, Q.-F., Kong, X., et al.\ 2023, Research in Astronomy and Astrophysics, 23, 035013. doi:10.1088/1674-4527/acb877
\bibitem[Ashton et al.(2021)]{2021CQGra..38w5004A} Ashton, G., Ackley, K., Hernandez, I.~M., et al.\ 2021, Classical and Quantum Gravity, 38, 235004. doi:10.1088/1361-6382/ac33bb
\bibitem[The LIGO Scientific Collaboration et al.(2021)]{2021arXiv210801045T} The LIGO Scientific Collaboration, the Virgo Collaboration, Abbott, R., et al.\ 2021, arXiv:2108.01045. doi:10.48550/arXiv.2108.01045
\bibitem[Mei et al.(2021)]{2021PTEP.2021eA107M} Mei, J., Bai, Y.-Z., Bao, J., et al.\ 2021, Progress of Theoretical and Experimental Physics, 2021, 05A107. doi:10.1093/ptep/ptaa114
\bibitem[Zhu et al.(2021)]{2021ApJ...906L..11Z} Zhu, J.-P., Zhang, B., Yu, Y.-W., et al.\ 2021, \apjl, 906, L11. doi:10.3847/2041-8213/abd412
\bibitem[Perna et al.(2021)]{2021ApJ...906L...7P} Perna, R., Lazzati, D., \& Cantiello, M.\ 2021, \apjl, 906, L7. doi:10.3847/2041-8213/abd319
\bibitem[Fabj et al.(2020)]{2020MNRAS.499.2608F} Fabj, G., Nasim, S.~S., Caban, F., et al.\ 2020, \mnras, 499, 2608. doi:10.1093/mnras/staa3004
\bibitem[Graham et al.(2020)]{2020PhRvL.124y1102G} Graham, M.~J., Ford, K.~E.~S., McKernan, B., et al.\ 2020, \prl, 124, 251102. doi:10.1103/PhysRevLett.124.251102
\bibitem[Dittmann \& Miller(2020)]{2020MNRAS.493.3732D} Dittmann, A.~J. \& Miller, M.~C.\ 2020, \mnras, 493, 3732. doi:10.1093/mnras/staa463
\bibitem[Nitz \& Capano(2020)]{2020zndo...3630644N} Nitz, A. \& Capano, C.\ 2020, Zenodo
\bibitem[Amaro-Seoane et al.(2017)]{2017arXiv170200786A} Amaro-Seoane, P., Audley, H., Babak, S., et al.\ 2017, arXiv:1702.00786. doi:10.48550/arXiv.1702.00786
\bibitem[Yuan(2017)]{2017symm.conf..247Y} Yuan, W.\ 2017, 7 years of MAXI: monitoring X-ray Transients, 247
\bibitem[Branch \& Wheeler(2017)]{2017suex.book.....B} Branch, D. \& Wheeler, J.~C.\ 2017, Supernova Explosions: Astronomy and Astrophysics Library, ISBN 978-3-662-55052-6. Springer-Verlag GmbH Germany, 2017. doi:10.1007/978-3-662-55054-0
\bibitem[Abbott et al.(2016)]{2016PhRvL.116f1102A} Abbott, B.~P., Abbott, R., Abbott, T.~D., et al.\ 2016, \prl, 116, 061102. doi:10.1103/PhysRevLett.116.061102
\bibitem[Gao et al.(2013)]{2013NewAR..57..141G} Gao, H., Lei, W.-H., Zou, Y.-C., et al.\ 2013, \nar, 57, 141. doi:10.1016/j.newar.2013.10.001
\bibitem[Xie et al.(2012)]{2012RAA....12..817X} Xie, W., Lei, W.-H., Zou, Y.-C., et al.\ 2012, Research in Astronomy and Astrophysics, 12, 817. doi:10.1088/1674-4527/12/7/010
\bibitem[Pe'er(2012)]{2012ApJ...752L...8P} Pe'er, A.\ 2012, \apjl, 752, L8. doi:10.1088/2041-8205/752/1/L8
\bibitem[L{\"u} et al.(2012)]{2012ApJ...751...49L} L{\"u}, J., Zou, Y.-C., Lei, W.-H., et al.\ 2012, \apj, 751, 49. doi:10.1088/0004-637X/751/1/49
\bibitem[Chatzopoulos et al.(2012)]{2012ApJ...746..121C} Chatzopoulos, E., Wheeler, J.~C., \& Vinko, J.\ 2012, \apj, 746, 121. doi:10.1088/0004-637X/746/2/121
\bibitem[Ghirlanda et al.(2011)]{2011MNRAS.410L..47G} Ghirlanda, G., Ghisellini, G., Nava, L., et al.\ 2011, \mnras, 410, L47. doi:10.1111/j.1745-3933.2010.00977.x
\bibitem[Liang et al.(2010)]{2010ApJ...725.2209L} Liang, E.-W., Yi, S.-X., Zhang, J., et al.\ 2010, \apj, 725, 2209. doi:10.1088/0004-637X/725/2/2209
\bibitem[Punturo et al.(2010)]{2010CQGra..27s4002P} Punturo, M., Abernathy, M., Acernese, F., et al.\ 2010, Classical and Quantum Gravity, 27, 194002. doi:10.1088/0264-9381/27/19/194002
\bibitem[Punturo et al.(2010)]{2010CQGra..27h4007P} Punturo, M., Abernathy, M., Acernese, F., et al.\ 2010, Classical and Quantum Gravity, 27, 084007. doi:10.1088/0264-9381/27/8/084007
\bibitem[Zhang et al.(2004)]{2004ApJ...608..365Z} Zhang, W., Woosley, S.~E., \& Heger, A.\ 2004, \apj, 608, 365. doi:10.1086/386300
\bibitem[Berger et al.(2003)]{2003Natur.426..154B} Berger, E., Kulkarni, S.~R., Pooley, G., et al.\ 2003, \nat, 426, 154. doi:10.1038/nature01998
\bibitem[Sheth et al.(2003)]{2003ApJ...595L..33S} Sheth, K., Frail, D.~A., White, S., et al.\ 2003, \apjl, 595, L33. doi:10.1086/378933
\bibitem[Sirko \& Goodman(2003)]{2003MNRAS.341..501S} Sirko, E. \& Goodman, J.\ 2003, \mnras, 341, 501. doi:10.1046/j.1365-8711.2003.06431.x
\bibitem[Goodman(2003)]{2003MNRAS.339..937G} Goodman, J.\ 2003, \mnras, 339, 937. doi:10.1046/j.1365-8711.2003.06241.x
\bibitem[Kobayashi \& Zhang(2003)]{2003ApJ...582L..75K} Kobayashi, S. \& Zhang, B.\ 2003, \apjl, 582, L75. doi:10.1086/367691
\bibitem[Granot \& Sari(2002)]{2002ApJ...568..820G} Granot, J. \& Sari, R.\ 2002, \apj, 568, 820. doi:10.1086/338966
\bibitem[Dai \& Cheng(2001)]{2001ApJ...558L.109D} Dai, Z.~G. \& Cheng, K.~S.\ 2001, \apjl, 558, L109. doi:10.1086/323566
\bibitem[Dai \& Gou(2001)]{2001ApJ...552...72D} Dai, Z.~G. \& Gou, L.~J.\ 2001, \apj, 552, 72. doi:10.1086/320463
\bibitem[Kobayashi(2000)]{2000ApJ...545..807K} Kobayashi, S.\ 2000, \apj, 545, 807. doi:10.1086/317869
\bibitem[Huang et al.(2000)]{2000ApJ...543...90H} Huang, Y.~F., Gou, L.~J., Dai, Z.~G., et al.\ 2000, \apj, 543, 90. doi:10.1086/317076
\bibitem[Kirk \& Duffy(1999)]{1999JPhG...25R.163K} Kirk, J.~G. \& Duffy, P.\ 1999, Journal of Physics G Nuclear Physics, 25, R163. doi:10.1088/0954-3899/25/8/201
\bibitem[Sari \& Piran(1999)]{1999ApJ...520..641S} Sari, R. \& Piran, T.\ 1999, \apj, 520, 641. doi:10.1086/307508
\bibitem[M{\'e}sz{\'a}ros et al.(1998)]{1998ApJ...499..301M} M{\'e}sz{\'a}ros, P., Rees, M.~J., \& Wijers, R.~A.~M.~J.\ 1998, \apj, 499, 301. doi:10.1086/305635
\bibitem[Sari(1998)]{1998ApJ...494L..49S} Sari, R.\ 1998, \apjl, 494, L49. doi:10.1086/311160
\bibitem[Sari \& Piran(1995)]{1995ApJ...455L.143S} Sari, R. \& Piran, T.\ 1995, \apjl, 455, L143. doi:10.1086/309835
\bibitem[Mauche(1994)]{1994ASPC...56...74M} Mauche, C.~W.\ 1994, Interacting Binary Stars, 56, 74
\bibitem[Artymowicz et al.(1993)]{1993ApJ...409..592A} Artymowicz, P., Lin, D.~N.~C., \& Wampler, E.~J.\ 1993, \apj, 409, 592. doi:10.1086/172690
\bibitem[Woosley(1993)]{1993AAS...182.5505W} Woosley, S.~E.\ 1993, \aas
\bibitem[Eichler et al.(1989)]{1989Natur.340..126E} Eichler, D., Livio, M., Piran, T., et al.\ 1989, \nat, 340, 126. doi:10.1038/340126a0
\bibitem[Service(1986)]{1986ApJ...307...60S} Service, A.~T.\ 1986, \apj, 307, 60. doi:10.1086/164392
\bibitem[Arnett(1980)]{1980ApJ...237..541A} Arnett, W.~D.\ 1980, \apj, 237, 541. doi:10.1086/157898
\bibitem[Rybicki \& Lightman(1979)]{1979rpa..book.....R} Rybicki, G.~B. \& Lightman, A.~P.\ 1979, A Wiley-Interscience Publication, New York: Wiley, 1979
\bibitem[Paczynski(1978)]{1978AcA....28...91P} Paczynski, B.\ 1978, \actaa, 28, 91
\bibitem[Blandford \& McKee(1976)]{1976PhFl...19.1130B} Blandford, R.~D. \& McKee, C.~F.\ 1976, Physics of Fluids, 19, 1130. doi:10.1063/1.861619
\bibitem[Shakura \& Sunyaev(1973)]{1973A&A....24..337S} Shakura, N.~I. \& Sunyaev, R.~A.\ 1973, \aap, 24, 337
\bibitem[Lynden-Bell(1969)]{1969Natur.223..690L} Lynden-Bell, D.\ 1969, \nat, 223, 690. doi:10.1038/223690a0

